Simulations for Planning Next-Generation Exoplanet Radial Velocity Surveys

Future direct imaging missions such as HabEx and LUVOIR aim to catalog and characterize Earth-mass analogs around nearby stars. The exoplanet yield of these missions will be dependent on the frequency of Earth-like planets, and potentially the a priori knowledge of which stars specifically host suitable planetary systems. Ground or space based radial velocity surveys can potentially perform the pre-selection of targets and assist in the optimization of observation times, as opposed to an uninformed direct imaging survey. In this paper, we present our framework for simulating future radial velocity surveys of nearby stars in support of direct imaging missions. We generate lists of exposure times, observation time-series, and radial velocity time-series given a direct imaging target list. We generate simulated surveys for a proposed set of telescopes and precise radial velocity spectrographs spanning a set of plausible global-network architectures that may be considered for next generation extremely precise radial velocity surveys. We also develop figures of merit for observation frequency and planet detection sensitivity, and compare these across architectures. From these, we draw conclusions, given our stated assumptions and caveats, to optimize the yield of future radial velocity surveys in support of direct imaging missions. We find that all of our considered surveys obtain sufficient numbers of precise observations to meet the minimum theoretical white noise detection sensitivity for Earth-mass habitable zone planets, with margin to explore systematic effects due to stellar activity and correlated noise.

==> architectures_table.tex.csv <==
,Architecture I : 6x2.4m telescopes [Jenn],Architecture IIa : 2x6m and 4x4m telescopes [Andrew],Architecture IIb : 6x4m telescopes [Andrew],Architecture V : 6x3m telescopes w/ SMF instruments [Chas],Architecture VI : many x 1.0m telescopes [Peter],Architecture VIIIa : 2x10m and 4x3.5m telescopes [BJ],Architecture VIIIb : 2x10m; and 6x2.4m telescopes [BJ],Comments and Clarifications
Architecture,I,Iia,Iib,V,VI,VIIIa,VIIIb,
Champion,Jennifer Burt,Andrew Howard,Andrew Howard,Chas Bender,Peter Plavchan,Benjamin Fulton,Benjamin Fulton,
Telescopes,6x2.4 m,2x6 m and 4x4 m,6x4 m,6x3 m,6x3.5m (effectively),2x10 m and 4x 3.5 m,2x10 m and 6x2.4 m,
Collecting area by aperture,each 2.4m telescope = 4.2m2 collecting area,each 4m telescope = 9.5m2; each 6m telescope = 27m2,each 4m telescope = 9.5m2,each 3m = 6.3m2 collecting area,each telescope = 0.61m2 collecting area. Corresponds to 6x3.5m telescopes --> 9.5m2,each 10m = 75m2; each 3.5m = 9.5m2,each 10m = 75m2; each 2.4m = 4.2m2,total collecting area for each telescope aperture
Telescope allocations,100% on all telescopes,100% on all telescopes,100% on all telescopes,100% on all telescopes,100% on all telescopes,25% of 10m; 100% of 3.5m,25% of 10m; 100% of 2.4m,percent allocation for each telescope aperture
Wavelength coverage,380-930nm on all telescopes,380 - 930 nm on all telescopes,380 - 930 nm on all telescopes,500-1700nm on all telescopes,500-800nm on all telescopes,380-930nm on all telescopes,380-930nm on all telescopes,
Spectral resolution,180000,180000,180000,180000,150000,180000,180000,
Total system efficiency,6%,6%,6%,7%,6%,6%,6%,
instrument noise floor,10 cm/s,5cm/s,5cm/s,10cm/s,10cm/s,5cm/s,5cm/s,RV precision limit set by the instrument; you cannot bin down below this
Required SNR,300,300,300,300,300,1000 for the 10m; 300 for 3.5m,1000 for the 10m; 300 for 2.4m,SNR/pixel at peak of blaze function in highest SNR order
Required RV precision,10cm/s on all stars,10cm/s on all stars,10cm/s on all stars,10cm/s on all stars,10cm/s on all stars,15cm/s on the 3.5m; 5cm/s on the 10m,15cm/s on the 2.4m; 5cm/s on the 10m,
Cadence request on each aperture,1 obs / star / night for all stars on the green list,3 obs / star / night for all stars on the green list,3 obs / star / night for all stars on the green list,2 obs / star / telescope / night on all green list stars,1 obs / star / night for all stars on the green list,1 obs / star / week on the 10m's; 1 obs / star / night on the 3.5m's; for all green list stars,1 obs / star / week on the 10m's; 1 obs / star / night on the 2.4m's; for all green list stars,
,,,,,,,,
Note: things like CCD well depth; readout noise; etc are kept the same between architectures,,,,,,,,


==> datafile2.txt <==
Title: Simulations for Planning Next-Generation Exoplanet Radial Velocity Surveys
Authors: Patrick D Newman, Peter Plavchan, Jennifer A. Burt, Johanna Teske, Eric E. Mamajek, Stephanie Leifer, B. Scott Gaudi, Gary Blackwood, Rhonda Morgan
Table: Stars in the "green prime" list with the properties used in the simulations and their references.
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label              Explanations
--------------------------------------------------------------------------------
   1- 10 A10    ---       Name               Star Name (Hipparcos)
  12- 13 I2     ---       RAh                Right Ascension J2000 (hours)
  15- 16 I2     ---       RAm                Right Ascension J2000 (minutes)
  18- 22 F5.2   ---       RAs                Right Ascension J2000 (seconds)
  24- 24 A1     ---       DE-                Declination J2000 (sign)
  26- 27 I2     ---       DEd                Declination J2000 (degrees)
  29- 30 I2     ---       DEm                Declination J2000 (minutes)
  32- 35 F4.1   ---       DEs                Declination J2000 (seconds)
  37- 42 F6.3   pc        Distance           Distance (pc)
  44- 50 A7     ---       DistanceSource     Distance Source
  52- 54 F3.1   km/s      v*sin(i)           Projected rotation velocity (km/s)
  56- 74 A19    ---       v*sin(i)Source     Projected rotation velocity Source
  76- 92 A17    ---       SpType             Spectral Type
  94-112 A19    ---       SpTypeSource       Spectral Type Source
 114-117 I4     K         Teff               Effective Temperature
 119-137 A19    ---       TeffSource         Effective Temperature Source
 139-142 F4.2   [cm/s2]   log(g)             Surface Gravity (log(cm/s))
 144-162 A19    ---       log(g)Source       Surface Gravity Source
 164-168 F5.2   ---       Metallicity        Metallicity
 170-188 A19    ---       MetallicitySource  Metallicity Source
 190-193 F4.2   solMass   Mass               Mass (calculated)
 195-200 F6.3   solRad    Radius             Radius (calculated)
 202-206 A5     ---       Hemisphere         Hemisphere observed from
--------------------------------------------------------------------------------
--------------------------------------------------------------------------------
HIP 10138   2 10 24.00 - 50 49 31.1 10.787 GaiaDR2 1.9 2005yCat.3244....0G K1.5V             1989ApJS...71..245K 5217 2013ApJ...764...78R 4.56 2013ApJ...764...78R -0.23 2013ApJ...764...78R 0.82  0.755 South 
HIP 101997 20 40 11.44 - 23 46 30.0 14.677 GaiaDR2 1.8 2005yCat.3244....0G G7.5IV-V          1989ApJS...71..245K 5414 2013A&A...555A.150T 4.46 2013A&A...555A.150T -0.31 2013A&A...555A.150T 0.95  0.951 South 
HIP 102422 20 45 17.27 + 61 50 12.5 14.265 HIP2    1.7 2005yCat.3244....0G K0IV              1989ApJS...71..245K 5002 2015A&A...580A..24D 3.43 2015A&A...580A..24D -0.09 2015A&A...580A..24D 1.23 10.188 North 
HIP 104214 21  6 50.84 + 38 44 29.4  3.497 GaiaDR2 1.8 2005yCat.3244....0G K5V               1989ApJS...71..245K 4339 2014A&A...564A.133J 4.43 2014A&A...564A.133J -0.33 2014A&A...564A.133J 0.68  1.019 North 
HIP 104217 21  6 52.19 + 38 44  3.9  3.495 GaiaDR2 1.8 2005yCat.3244....0G K7V               1989ApJS...71..245K 4045 2014A&A...564A.133J 4.53 2014A&A...564A.133J -0.38 2014A&A...564A.133J 0.63  0.809 North 
HIP 105858 21 26 26.49 - 65 22  5.3  9.262 HIP2    3.4 2005yCat.3244....0G F9V Fe-1.4 CH-0.7 2006AJ....132..161G 6150 2013ApJ...764...78R 4.35 2013ApJ...764...78R -0.66 2013ApJ...764...78R 1.14  1.225 South 
HIP 10644   2 17  2.42 + 34 13 29.4 11.008 GaiaDR2 2.0 2005yCat.3244....0G G0.5V Fe-0.5      1989ApJS...71..245K 5786 2013ApJ...764...78R 4.29 2013ApJ...764...78R -0.53 2013ApJ...764...78R 1.08  1.406 North 
HIP 107649 21 48 15.61 - 47 18 10.4 15.561 GaiaDR2 1.8 2005yCat.3244....0G G0V Fe+0.4        2006AJ....132..161G 5946 2013A&A...555A.150T 4.48 2013A&A...555A.150T  0.01 2013A&A...555A.150T 1.08  0.908 South 
HIP 10798   2 18 58.65 - 25 56 48.4 12.834 GaiaDR2 2.7 2005yCat.3244....0G G8V               2006AJ....132..161G 5476 2013ApJ...764...78R 4.61 2013ApJ...764...78R -0.45 2013ApJ...764...78R 0.94  0.673 South 
HIP 108870 22  3 17.44 - 56 46 47.3  3.639 GaiaDR2 1.4 2005yCat.3244....0G K4V(k)            2006AJ....132..161G 4649 2013ApJ...764...78R 4.63 2013ApJ...764...78R -0.19 2013ApJ...764...78R 0.72  0.643 South 
HIP 110649 22 24 56.19 - 57 47 47.8 20.454 GaiaDR2 1.8 2005yCat.3244....0G G2IV-V            2006AJ....132..161G 5739 2005ApJS..159..141V 4.15 2005ApJS..159..141V  0.05 2005ApJS..159..141V 1.02  1.941 South 
HIP 113283 22 56 23.83 - 31 33 54.6  7.608 GaiaDR2 2.6 2005yCat.3244....0G K4Ve              1989ApJS...71..245K 4555 2004A&A...415.1153S 4.53 2004A&A...415.1153S -0.01 2004A&A...415.1153S 0.72  0.809 South 
HIP 114622 23 13 14.74 + 57 10  3.5  6.532 GaiaDR2 1.8 2005yCat.3244....0G K3V               1989ApJS...71..245K 4833 2013ApJ...764...78R 4.59 2013ApJ...764...78R  0.00 2013ApJ...764...78R 0.75  0.705 North 
HIP 12114   2 36  3.83 +  6 53  0.1  7.235 GaiaDR2 1.3 2005yCat.3244....0G K3V               1989ApJS...71..245K 4829 2012A&A...547A.106M 4.60 2012A&A...547A.106M -0.16 2012A&A...547A.106M 0.75  0.689 North 
HIP 14632   3  9  2.88 + 49 36 48.6 10.541 HIP2    3.6 2005yCat.3244....0G G0V               1989ApJS...71..245K 5968 2013ApJ...764...78R 4.19 2013ApJ...764...78R  0.08 2013ApJ...764...78R 1.08  1.770 North 
HIP 15330   3 17 44.47 - 62 34 36.8 12.039 GaiaDR2 2.7 2005yCat.3244....0G G2.5V Hdel1       1989ApJS...71..245K 5712 2013ApJ...764...78R 4.48 2013ApJ...764...78R -0.24 2013ApJ...764...78R 1.01  0.908 South 
HIP 15371   3 18 11.14 - 62 30 28.6 12.046 GaiaDR2 2.7 2005yCat.3244....0G G1V               1989ApJS...71..245K 5852 2013ApJ...764...78R 4.43 2013ApJ...764...78R -0.25 2013ApJ...764...78R 1.07  1.019 South 
HIP 15457   3 19 21.54 +  3 22 11.9  9.140 HIP2    4.5 2005yCat.3244....0G G5V               1989ApJS...71..245K 5749 2010MNRAS.403.1368G 4.51 2010MNRAS.403.1368G  0.08 2010MNRAS.403.1368G 0.98  0.847 Both  
HIP 15510   3 19 53.22 - 43  4 17.6  6.043 HIP2    0.9 2005yCat.3244....0G G6V               1989ApJS...71..245K 5398 2013A&A...555A.150T 4.41 2013A&A...555A.150T -0.41 2013A&A...555A.150T 0.97  1.067 South 
HIP 1599    0 20  1.91 - 64 52 39.4  8.587 HIP2    4.9 2005yCat.3244....0G F9.5V             2006AJ....132..161G 5977 2008A&A...487..373S 4.51 2008A&A...487..373S -0.18 2008A&A...487..373S 1.11  0.847 South 
HIP 16537   3 32 56.42 -  9 27 29.9  3.216 HIP2    1.9 2005yCat.3244....0G K2V               1989ApJS...71..245K 5050 2014A&A...564A.133J 4.60 2014A&A...564A.133J -0.09 2014A&A...564A.133J 0.78  0.689 South 
HIP 16852   3 36 52.52 +  0 24 10.2 13.963 HIP2    3.7 2005yCat.3244....0G F9IV-V            1989ApJS...71..245K 5971 2013ApJ...764...78R 4.06 2013ApJ...764...78R -0.09 2013ApJ...764...78R 1.14  2.388 Both  
HIP 17378   3 43 14.96 -  9 45 54.7  9.041 HIP2    1.0 2005yCat.3244....0G K0+IV             1989ApJS...71..245K 5144 2015A&A...574A..50J 3.95 2015A&A...574A..50J  0.00 2015A&A...574A..50J 0.87  3.077 South 
HIP 17420   3 43 55.15 - 19  6 40.6 13.955 GaiaDR2 3.0 2005yCat.3244....0G K2.5V             2006AJ....132..161G 4930 2012A&A...547A..13T 4.41 2012A&A...547A..13T -0.17 2012A&A...547A..13T 0.76  1.067 South 
HIP 19849   4 15 17.64 -  7 38 40.4  4.985 HIP2    0.9 2005yCat.3244....0G K0.5V             2006AJ....132..161G 5202 2013ApJ...764...78R 4.55 2013ApJ...764...78R -0.28 2013ApJ...764...78R 0.86  0.773 South 
HIP 2021    0 25 39.20 - 77 15 18.1  7.459 HIP2    3.4 2005yCat.3244....0G G0V               2006AJ....132..161G 5873 2014A&A...564A.133J 3.98 2014A&A...564A.133J -0.04 2014A&A...564A.133J 1.08  2.871 South 
HIP 22263   4 47 36.21 - 16 56  5.5 13.241 GaiaDR2 2.9 2005yCat.3244....0G G1.5V CH-0.5      2006AJ....132..161G 5840 2014A&A...572A..48R 4.50 2014A&A...572A..48R  0.03 2014A&A...572A..48R 1.04  0.867 South 
HIP 23311   5  0 48.68 -  5 45  3.5  8.848 GaiaDR2 1.4 2005yCat.3244....0G K3+V              2003AJ....126.2048G 4745 2013ApJ...764...78R 4.57 2013ApJ...764...78R  0.19 2013ApJ...764...78R 0.75  0.738 South 
HIP 26394   5 37  8.79 - 80 28 18.0 18.280 GaiaDR2 2.7 2005yCat.3244....0G G0V               2006AJ....132..161G 6003 2008A&A...487..373S 4.42 2008A&A...487..373S  0.09 2008A&A...487..373S 1.08  1.042 South 
HIP 27435   5 48 34.90 -  4  5 38.7 15.255 GaiaDR2 2.7 2005yCat.3244....0G G2V               2003AJ....126.2048G 5733 2008A&A...487..373S 4.51 2008A&A...487..373S -0.22 2008A&A...487..373S 1.02  0.847 Both  
HIP 29271   6 10 14.20 - 74 45  9.1 10.215 GaiaDR2 2.3 2005yCat.3244....0G G7V               2006AJ....132..161G 5569 2013ApJ...764...78R 4.43 2013ApJ...764...78R  0.11 2013ApJ...764...78R 0.96  1.019 South 
HIP 3093    0 39 22.09 + 21 15  4.9 11.137 GaiaDR2 1.8 2005yCat.3244....0G K0.5V             1989ApJS...71..245K 5303 2013ApJ...764...78R 4.56 2013ApJ...764...78R  0.18 2013ApJ...764...78R 0.86  0.755 North 
HIP 32480   6 46 44.34 + 43 34 37.3 16.648 GaiaDR2 3.6 2005yCat.3244....0G F9V               2003AJ....126.2048G 6064 2005ApJS..159..141V 4.33 2005ApJS..159..141V  0.12 2005ApJS..159..141V 1.14  1.283 North 
HIP 32984   6 52 18.37 -  5 10 25.3  8.749 GaiaDR2 2.7 2005yCat.3244....0G K3.5V             2003AJ....126.2048G 4758 2005ApJS..159..141V 4.50 2003AJ....126.2015H -0.07 2004A&A...415.1153S 0.79  0.867 South 
HIP 33277   6 55 18.69 + 25 22 32.3 17.470 GaiaDR2 2.9 2005yCat.3244....0G G0V               2003AJ....126.2048G 5891 2005ApJS..159..141V 4.36 2005ApJS..159..141V -0.18 2005ApJS..159..141V 1.08  1.197 North 
HIP 35136   7 15 50.11 + 47 14 25.5 16.867 GaiaDR2 2.9 2005yCat.3244....0G F9V               2003AJ....126.2048G 5849 2005PASJ...57...27T 4.26 2005PASJ...57...27T -0.33 2005PASJ...57...27T 1.14  1.507 North 
HIP 37606   7 42 57.16 - 45 10 18.4 22.473 GaiaDR2 4.3 2012A&A...542A.116A G8IV-V            2006AJ....132..161G 5526 2006A&A...458..609D 4.10 2006A&A...458..609D  0.19 2006A&A...458..609D 0.94  2.178 South 
HIP 3765    0 48 22.53 +  5 17  0.2  7.435 GaiaDR2 1.8 2005yCat.3244....0G K2V               2003AJ....126.2048G 5015 2013ApJ...764...78R 4.60 2013ApJ...764...78R -0.31 2013ApJ...764...78R 0.78  0.689 North 
HIP 3821    0 49  5.10 + 57 48 59.6  5.953 HIP2    3.4 2005yCat.3244....0G F9V               1989ApJS...71..245K 5904 2010MNRAS.403.1368G 4.32 2010MNRAS.403.1368G -0.25 2010MNRAS.403.1368G 1.14  1.312 North 
HIP 3909    0 50  7.72 - 10 38 37.6 15.880 GaiaDR2 3.9 2005yCat.3244....0G F7V               2003AJ....126.2048G 6203 2008MNRAS.384..173F 4.27 2008MNRAS.384..173F -0.15 2008MNRAS.384..173F 1.21  1.473 South 
HIP 40693   8 18 23.78 - 12 37 47.2 12.564 GaiaDR2 2.2 2005yCat.3244....0G G8+V              2006AJ....132..161G 5442 2013ApJ...764...78R 4.53 2013ApJ...764...78R -0.02 2013ApJ...764...78R 0.93  0.809 South 
HIP 41926   8 32 52.26 - 31 30  9.7 12.182 GaiaDR2 1.8 2005yCat.3244....0G K1V               1989ApJS...71..245K 5243 2008A&A...487..373S 4.46 2008A&A...487..373S -0.41 2008A&A...487..373S 0.85  0.951 South 
HIP 42808   8 43 18.26 - 38 52 59.5 11.186 GaiaDR2 2.7 2005yCat.3244....0G K2.5V(k)          2006AJ....132..161G 5005 2013ApJ...764...78R 4.61 2013ApJ...764...78R -0.01 2013ApJ...764...78R 0.76  0.673 South 
HIP 43587   8 52 36.13 + 28 19 53.0 12.590 GaiaDR2 2.2 2005yCat.3244....0G K0IV-V            2003AJ....126.2048G 5270 2012A&A...547A..13T 4.31 2012A&A...547A..13T  0.31 2012A&A...547A..13T 0.95  1.343 North 
HIP 43726   8 54 18.19 -  5 26  4.3 16.850 GaiaDR2 2.4 2005yCat.3244....0G G2V               1989ApJS...71..245K 5781 2013A&A...555A.150T 4.44 2013A&A...555A.150T  0.12 2013A&A...555A.150T 1.02  0.996 South 
HIP 45333   9 14 20.55 + 61 25 24.2 19.659 GaiaDR2 4.8 2005yCat.3244....0G G0IV-V            2003AJ....126.2048G 5973 2013ApJ...764...78R 4.13 2013ApJ...764...78R  0.05 2013ApJ...764...78R 1.08  2.033 North 
HIP 47080   9 35 40.03 + 35 48 38.8 11.203 GaiaDR2 2.3 2005yCat.3244....0G G8Va              1989ApJS...71..245K 5511 2013ApJ...764...78R 4.46 2013ApJ...764...78R  0.28 2013ApJ...764...78R 0.94  0.951 North 
HIP 48113   9 48 35.18 + 46  1 16.4 18.904 GaiaDR2 2.9 2005yCat.3244....0G G0.5Va            1989ApJS...71..245K 5872 2013ApJ...764...78R 4.10 2013ApJ...764...78R  0.09 2013ApJ...764...78R 1.08  2.178 North 
HIP 48331   9 51  6.68 - 43 30  5.9 11.285 GaiaDR2 0.9 2005yCat.3244....0G K6V(k)            2006AJ....132..161G 4400 2013A&A...555A.150T 4.36 2013A&A...555A.150T -0.26 2013A&A...555A.150T 0.65  1.197 South 
HIP 49081  10  1  1.02 + 31 55 29.0 14.926 GaiaDR2 1.8 2005yCat.3244....0G G3Va Hdel1        1989ApJS...71..245K 5753 2010MNRAS.403.1368G 4.30 2010MNRAS.403.1368G  0.26 2010MNRAS.403.1368G 1.00  1.374 North 
HIP 49908  10 11 23.36 + 49 27 19.7  4.869 GaiaDR2 2.7 2005yCat.3244....0G K7V               1991ApJS...77..417K 4131 2015ApJ...804...64M 4.61 2014MNRAS.444.3517M  0.24 2015ApJ...804...64M 0.63  0.673 North 
HIP 53721  10 59 28.22 + 40 25 48.4 13.802 GaiaDR2 3.1 2005yCat.3244....0G G1-V Fe-0.5       1989ApJS...71..245K 5894 2013ApJ...764...78R 4.30 2013ApJ...764...78R  0.02 2013ApJ...764...78R 1.07  1.374 North 
HIP 544     0  6 36.53 + 29  1 19.0 13.779 GaiaDR2 3.6 2005yCat.3244....0G G8V               2003AJ....126.2048G 5458 2013ApJ...764...78R 4.52 2013ApJ...764...78R  0.14 2013ApJ...764...78R 0.94  0.828 North 
HIP 56452  11 34 29.95 - 32 50  0.0  9.544 GaiaDR2 0.9 2005yCat.3244....0G K0-V              2006AJ....132..161G 5241 2013ApJ...764...78R 4.59 2013ApJ...764...78R -0.37 2013ApJ...764...78R 0.88  0.705 South 
HIP 56997  11 41  3.03 + 34 12  9.2  9.579 GaiaDR2 2.3 2005yCat.3244....0G G8V               1989ApJS...71..245K 5528 2013ApJ...764...78R 4.53 2013ApJ...764...78R -0.05 2013ApJ...764...78R 0.94  0.809 North 
HIP 57443  11 46 32.25 - 40 30  4.8  9.292 GaiaDR2 2.7 2005yCat.3244....0G G2V               2006AJ....132..161G 5655 2013ApJ...764...78R 4.44 2013ApJ...764...78R -0.29 2013ApJ...764...78R 1.02  0.996 South 
HIP 57757  11 50 41.29 +  1 45 55.4 10.929 HIP2    3.6 2005yCat.3244....0G F9V               1973ARA&A..11...29M 6083 2014A&A...564A.133J 4.08 2014A&A...564A.133J  0.24 2014A&A...564A.133J 1.14  2.281 Both  
HIP 58576  12  0 44.37 - 10 26 41.4 12.697 GaiaDR2 1.8 2005yCat.3244....0G G8IV              2006AJ....132..161G 5510 2005PASJ...57...27T 4.33 2005PASJ...57...27T  0.25 2005PASJ...57...27T 0.94  1.283 South 
HIP 5862    1 15 10.57 - 45 31 55.5 15.177 GaiaDR2 4.7 2005yCat.3244....0G F9V Fe+0.4        2006AJ....132..161G 6111 2014A&A...561A...7R 4.36 2014A&A...561A...7R  0.17 2014A&A...561A...7R 1.14  1.197 South 
HIP 61317  12 33 45.09 + 41 21 24.4  8.440 HIP2    2.8 2005yCat.3244....0G G0V               1989ApJS...71..245K 5887 2010MNRAS.403.1368G 4.34 2010MNRAS.403.1368G -0.20 2010MNRAS.403.1368G 1.08  1.253 North 
HIP 62207  12 44 59.68 + 39 16 42.9 17.565 GaiaDR2 1.8 2005yCat.3244....0G F9V Fe-0.3        2003AJ....126.2048G 5842 2005PASJ...57...27T 4.33 2005PASJ...57...27T -0.50 2005PASJ...57...27T 1.14  1.283 North 
HIP 64394  13 11 52.92 + 27 52 33.7  9.129 HIP2    4.5 2005yCat.3244....0G F9.5V             1989ApJS...71..245K 6034 2010MNRAS.403.1368G 4.44 2010MNRAS.403.1368G  0.06 2010MNRAS.403.1368G 1.11  0.996 North 
HIP 64408  13 12  3.47 - 37 48 11.3 20.295 GaiaDR2 2.7 2005yCat.3244....0G G4IV              2006AJ....132..161G 5670 2015A&A...574A..50J 3.90 2015A&A...574A..50J  0.16 2015A&A...574A..50J 0.99  3.452 South 
HIP 64797  13 16 50.67 + 17  1  4.1 10.985 GaiaDR2 3.3 2005yCat.3244....0G K2.5V(k)          2003AJ....126.2048G 5081 2013ApJ...764...78R 4.62 2013ApJ...764...78R -0.16 2013ApJ...764...78R 0.76  0.658 North 
HIP 64924  13 18 24.97 - 18 18 31.0  8.555 HIP2    1.8 2005yCat.3244....0G G6.5V             1989ApJS...71..245K 5537 2013A&A...555A.150T 4.38 2013A&A...555A.150T -0.03 2013A&A...555A.150T 0.97  1.143 South 
HIP 65721  13 28 25.95 + 13 46 48.7 17.910 GaiaDR2 3.0 2005yCat.3244....0G G4V-IV            2002AJ....124.1670M 5559 2015A&A...574A..50J 4.05 2015A&A...574A..50J -0.06 2015A&A...574A..50J 0.99  2.444 North 
HIP 68184  13 57 32.10 + 61 29 32.4 10.078 GaiaDR2 2.0 Assumed             K3V               1984AJ.....89..702L 4851 2013ApJ...764...78R 4.58 2013ApJ...764...78R  0.11 2013ApJ...764...78R 0.75  0.721 North 
HIP 69972  14 19  5.36 - 59 22 37.4 11.841 GaiaDR2 0.9 2005yCat.3244....0G K3IV              2006AJ....132..161G 4903 2005ApJS..159..141V 4.69 2005ApJS..159..141V  0.32 2005ApJS..159..141V 0.83  0.560 South 
HIP 72659  14 51 23.28 + 19  6  2.3  6.733 GaiaDR2 3.5 2005yCat.3244....0G G7V               2003AJ....126.2048G 5527 2005PASJ...57...27T 4.60 2005PASJ...57...27T -0.13 2005PASJ...57...27T 0.96  0.689 North 
HIP 72848  14 53 24.04 + 19  9  8.2 11.510 HIP2    3.9 2005yCat.3244....0G K0.5V             1989ApJS...71..245K 5291 2005PASJ...57...27T 4.55 2005PASJ...57...27T  0.08 2005PASJ...57...27T 0.86  0.773 North 
HIP 73184  14 57 27.35 - 21 24 40.6  5.882 GaiaDR2 3.5 2005yCat.3244....0G K4V               1989ApJS...71..245K 4744 2005ApJS..159..141V 4.76 2005ApJS..159..141V  0.12 2005ApJS..159..141V 0.72  0.477 South 
HIP 75181  15 21 49.57 - 48 19  1.1 14.688 GaiaDR2 2.4 2005yCat.3244....0G G2-V              2006AJ....132..161G 5664 2008A&A...487..373S 4.39 2008A&A...487..373S -0.34 2008A&A...487..373S 1.02  1.117 South 
HIP 77257  15 46 26.75 +  7 21 11.7 11.819 GaiaDR2 3.3 2005yCat.3244....0G G0-V              1989ApJS...71..245K 5900 2013ApJ...764...78R 4.17 2013ApJ...764...78R -0.01 2013ApJ...764...78R 1.09  1.854 North 
HIP 77358  15 47 29.41 - 37 54 56.9 15.260 GaiaDR2 1.8 2005yCat.3244....0G G7IV-V            2006AJ....132..161G 5584 2013A&A...555A.150T 4.40 2013A&A...555A.150T  0.08 2013A&A...555A.150T 0.96  1.092 South 
HIP 77760  15 52 40.19 + 42 27  0.0 15.832 GaiaDR2 3.4 2005yCat.3244....0G G0V Fe-0.8 CH-0.5 2003AJ....126.2048G 5776 2005PASJ...57...27T 3.83 2005PASJ...57...27T -0.51 2005PASJ...57...27T 1.08  4.056 North 
HIP 79248  16 10 24.21 + 43 49  6.1 17.942 GaiaDR2 2.6 2005yCat.3244....0G K0V               1989ApJS...71..245K 5388 2005ApJS..159..141V 4.52 2005ApJS..159..141V  0.46 2005ApJS..159..141V 0.87  0.828 North 
HIP 79672  16 15 37.13 -  8 22  5.7 14.131 GaiaDR2 2.7 2005yCat.3244....0G G2Va              1989ApJS...71..245K 5814 2014A&A...572A..48R 4.45 2014A&A...572A..48R  0.06 2014A&A...572A..48R 1.02  0.973 South 
HIP 7981    1 42 29.95 + 20 16 12.5  7.605 GaiaDR2 0.1 2005yCat.3244....0G K1V               1989ApJS...71..245K 5196 2005PASJ...57...27T 4.50 2005PASJ...57...27T -0.01 2005PASJ...57...27T 0.85  0.867 North 
HIP 80337  16 24  1.24 - 39 11 34.8 12.908 GaiaDR2 2.2 2005yCat.3244....0G G1V CH-0.4        2006AJ....132..161G 5858 2008A&A...487..373S 4.50 2008A&A...487..373S  0.03 2008A&A...487..373S 1.07  0.867 South 
HIP 80686  16 28 27.80 - 70  5  4.8 12.177 GaiaDR2 2.4 2005yCat.3244....0G F9V               2006AJ....132..161G 6030 2013ApJ...764...78R 4.43 2013ApJ...764...78R -0.08 2013ApJ...764...78R 1.14  1.019 South 
HIP 8102    1 44  5.13 - 15 56 22.4  3.650 HIP2    0.9 2005yCat.3244....0G G8V               1989ApJS...71..245K 5331 2014A&A...564A.133J 4.44 2014A&A...564A.133J -0.49 2014A&A...564A.133J 0.94  0.996 South 
HIP 81300  16 36 21.18 -  2 19 25.8  9.920 GaiaDR2 1.6 2005yCat.3244....0G K0V(k)            2006AJ....132..161G 5248 2013ApJ...764...78R 4.55 2013ApJ...764...78R  0.01 2013ApJ...764...78R 0.87  0.773 Both  
HIP 83389  17  2 36.30 + 47  4 47.3 18.294 GaiaDR2 1.8 2005yCat.3244....0G G8V               1967AJ.....72.1334C 5442 2015A&A...576A..94S 4.39 2015A&A...576A..94S -0.13 2015A&A...576A..94S 0.94  1.117 North 
HIP 8362    1 47 44.06 + 63 51 11.2 10.043 GaiaDR2 0.9 2005yCat.3244....0G G9V               2003AJ....126.2048G 5354 2013ApJ...764...78R 4.53 2013ApJ...764...78R  0.03 2013ApJ...764...78R 0.90  0.809 North 
HIP 84478  17 16 13.68 - 26 32 36.3  5.950 GaiaDR2 3.3 2005yCat.3244....0G K5V(k)            2006AJ....132..161G 4600 2013ApJ...764...78R 4.70 2013ApJ...764...78R -0.34 2013ApJ...764...78R 0.68  0.547 South 
HIP 85235  17 25  0.90 + 67 18 24.1 12.793 GaiaDR2 1.3 2005yCat.3244....0G K0V               1967AJ.....72.1334C 5327 2013ApJ...764...78R 4.56 2013ApJ...764...78R -0.42 2013ApJ...764...78R 0.87  0.755 North 
HIP 85295  17 25 45.57 +  2  6 51.5  7.715 GaiaDR2 3.5 2005yCat.3244....0G K7V               2002AJ....123.2002H 3941 2005ApJ...626..446R 4.68 2007ApJS..168..297T  0.19 2015ApJ...804...64M 0.63  0.573 Both  
HIP 86400  17 39 17.02 +  3 33 19.7 11.000 HIP2    1.5 2005yCat.3244....0G K3-V              1989ApJS...71..245K 4808 2013ApJ...764...78R 4.56 2013ApJ...764...78R -0.08 2013ApJ...764...78R 0.75  0.755 Both  
HIP 86796  17 44  8.72 - 51 50  0.9 15.605 GaiaDR2 3.8 2005yCat.3244....0G G3IV-V            2006AJ....132..161G 5845 2014A&A...564A.133J 4.27 2014A&A...564A.133J  0.35 2014A&A...564A.133J 1.00  1.473 South 
HIP 88601  18  5 27.21 +  2 30  8.8  5.123 GaiaDR2 3.7 2005yCat.3244....0G K0-V              1989ApJS...71..245K 5394 2013ApJ...764...78R 4.56 2013ApJ...764...78R  0.07 2013ApJ...764...78R 0.88  0.755 Both  
HIP 88745  18  7  1.61 + 30 33 42.7 15.739 GaiaDR2 2.8 2005yCat.3244....0G F9V mw            2001AJ....121.2148G 6049 2013ApJ...764...78R 4.18 2013ApJ...764...78R -0.58 2013ApJ...764...78R 1.14  1.812 North 
HIP 88972  18  9 37.65 + 38 27 32.1 11.096 GaiaDR2 0.6 2005yCat.3244....0G K2V               2003AJ....126.2048G 5048 2013ApJ...764...78R 4.55 2013ApJ...764...78R -0.20 2013ApJ...764...78R 0.78  0.773 North 
HIP 89042  18 10 26.26 - 62  0 10.0 17.753 GaiaDR2 4.2 2005yCat.3244....0G G0V               2006AJ....132..161G 5950 2005A&A...437.1127S 4.31 2005A&A...437.1127S  0.01 2005A&A...437.1127S 1.08  1.343 South 
HIP 910     0 11 15.91 - 15 28  2.4 17.990 GaiaDR2 4.8 2005yCat.3244....0G F8V Fe-0.8 CH-0.5 2006AJ....132..161G 6169 2005PASJ...57...27T 4.07 2005PASJ...57...27T -0.34 2005PASJ...57...27T 1.18  2.334 South 
HIP 95447  19 24 57.77 + 11 56 34.3 14.959 GaiaDR2 1.9 2005yCat.3244....0G G7IV Hdel1        1989ApJS...71..245K 5530 2015A&A...574A..50J 4.05 2015A&A...574A..50J  0.34 2015A&A...574A..50J 0.95  2.444 North 
HIP 96100  19 32 20.59 + 69 39 55.4  5.755 HIP2    1.8 2005yCat.3244....0G K0V               1989ApJS...71..245K 5318 2005PASJ...57...27T 4.59 2005PASJ...57...27T -0.15 2005PASJ...57...27T 0.87  0.705 North 
HIP 97944  19 54 17.82 - 23 56 24.3 14.107 GaiaDR2 1.8 2005yCat.3244....0G K2IV(k)           2006AJ....132..161G 4600 2004A&A...420..183A 4.56 2004A&A...420..183A  0.25 2016ApJ...826..171G 0.90  0.755 South 
HIP 98036  19 55 18.77 +  6 24 28.6 13.699 HIP2    2.7 2005yCat.3244....0G G8IV              1989ApJS...71..245K 5223 2015A&A...574A..50J 3.86 2015A&A...574A..50J -0.17 2015A&A...574A..50J 0.94  3.785 North 
HIP 98767  20  3 36.95 + 29 53 53.1 16.014 GaiaDR2 0.8 2005yCat.3244....0G G7IV-V            2006AJ....132..161G 5606 2013A&A...554A..84M 4.44 2013A&A...554A..84M  0.25 2013A&A...554A..84M 0.96  0.996 North 
HIP 99240  20  8 41.86 - 66 10 45.6  6.108 HIP2    2.0 2005yCat.3244....0G G8IV              2006AJ....132..161G 5566 2013A&A...555A.150T 4.24 2013A&A...555A.150T  0.32 2013A&A...555A.150T 0.94  1.578 South 
HIP 99825  20 15 16.58 - 27  1 57.1  8.799 GaiaDR2 0.6 2005yCat.3244....0G K2+V              2006AJ....132..161G 5104 2013ApJ...764...78R 4.54 2013ApJ...764...78R  0.06 2013ApJ...764...78R 0.77  0.791 South 

